On the nature and correction of the spurious S-wise spiral galaxy winding bias in Galaxy Zoo 1

The Galaxy Zoo 1 catalog displays a bias towards the S-wise winding direction in spiral galaxies which has yet to be explained. The lack of an explanation confounds our attempts to verify the Cosmological Principle, and has spurred some debate as to whether a bias exists in the real universe. The bias manifests not only in the obvious case of trying to decide if the universe as a whole has a winding bias, but also in the more insidious case of selecting which galaxies to include in a winding direction survey. While the former bias has been accounted for in a previous image-mirroring study, the latter has not. Furthermore, the bias has never been {\em corrected} in the GZ1 catalog, as only a small sample of the GZ1 catalog was re-examined during the mirror study. We show that the existing bias is a human {\em selection} effect rather than a human chirality bias. In effect, the excess S-wise votes are spuriously "stolen" from the elliptical and edge-on-disk categories, not the Z-wise category. Thus, when selecting a set of spiral galaxies by imposing a threshold $T$ so that $\max(P_S,P_Z) > T$ or $P_S+P_Z>T$, we spuriously select more S-wise than Z-wise galaxies. We show that when a provably unbiased machine selects which galaxies are spirals independent of their chirality, the S-wise surplus vanishes, even if humans are still used to determine the chirality. Thus, when viewed across the entire GZ1 sample (and by implication, the Sloan catalog), the winding direction of arms in spiral galaxies as viewed from Earth is consistent with the flip of a fair coin.

==> nature-of-bias.txt <==
Kate Land and colleagues demonstrated that the observed chirality bias
towards S-wise galaxies in the Galaxy Zoo 1 data is somehow related
to human bias, by showing that the bias goes away when images are
flipped with 50% probability.  While the precise cause of the bias is
still unknown (and not the subject of this paper), the quantitative
nature of the bias and the detailed structure of votes around the bias
has not been studied.  In this paper we demonstrate that the bias is
purely a selection effect on the borderline of decidability.  By that
we mean that the bias only occurs in cases where the chirality of the
image is not certain; in particular, we show that there is {\em never}
strong disagreement among humans when one particular chirality is the
majority vote.  To do this we introduce the concept of the {\it opposing
vote}, which is the second most popular vote for any particular galaxy.
We show that when one particular chirality is the winning vote, the
opposing vote is almost never the opposite chirality; instead, it is
most often the elliptical or edge-on vote.  The bias occurs because
whenever the opposing vote is strong, the galaxy zoo humans tended
more often to choose S-wise over Z-wise.  In other words, Galaxy Zoo
1 humans virtually never disagree on the chirality of a galaxy, but
instead sometimes disagree about whether there is observable chirality
at all; and for whatever reason, tend to choose S-wise over S-wise when
in doubt.  Furthermore, we show that for {\em any} galaxy---even one
which is strongly voted to be edge-on or elliptical---the S-wise bias
still manifests.  Finally, we show that when a provably unbiased machine
first selects which galaxies are spiral independent of their chirality,
and then separately determines their chirality in a provably unbiased
manner, the S-wise surplus disappears completely. Thus, true chirality
is strongly consistent with a coin flip across the entire Galaxy Zoo
1 sample.


==> notes.txt <==
2D histogram of [cw,acw] votes:
named-col-prog -END 'for(i=0;i<=B;i++){for(j=0;j<=B;j++)printf "%d\t", H[i][j]; print""}' '{B=10; c=int(P_CW*B);a=int(P_ACW*B);H[c][a]++}' SF5+PetroRads+GZ1+Banerji+photoz.tsv
306239  27870   11556   7000    5322    4733    4204    3952    4840    5504    1670
23721   2617    758     288     143     110     42      25      14      0       0
10592   836     148     51      19      5       3       0       1       0       0
6371    365     61      15      6       2       0       0       0       0       0
4893    203     20      1       0       0       0       0       0       0       0
4470    119     4       1       0       0       0       0       0       0       0
3927    80      9       0       0       0       0       0       0       0       0
3823    34      2       0       0       0       0       0       0       0       0
4676    24      0       0       0       0       0       0       0       0       0
5295    1       0       0       0       0       0       0       0       0       0
1347    0       0       0       0       0       0       0       0       0       0


- we can PROVE that our algorithm does not have a handedness bias by the flip test; the GZ humans, OTOH, are *known* to have a bias, and we can't easily correct for it without re-doing the entire GZ sample.  (cite the GZ handedness paper where they flipped images.)

- see how p-values, especially with the confidence interval (or indep. sample method) change as a function of discern-ability: if you take the *last* 10,000 samples from the list rather than the *first*, how big is the bias?  How about, even, if you look at galaxies that are *not* spiral?  How does the ratio P_CW/P_ACW change?


--------------------

Sat, Feb 20, 2016  9:53:15 PM
OK, so now we've created a provably unbiased machine algorithm to select on "spirality", which is the equivalent
of (P_CW+P_ACW) but trained on a machine that has been proved to be incapable of discovering chirality and thus
selects spirals galaxies without regrad to winding direction (see the thread with Pedro entitled
"Showing that we've eliminated chirality selection bias, for PETER".

Now we have 
1) A human way to do selection, and an unbiased machine way.
2) A human way to measure chirality, and an unbiased machine way.

Here are all four combinations, as a function of the "spirality":

HUMAN SELECT, HUMAN CHIRALITY: showing apparently crazy anisotropy to huge sigma values
for f in 4 5 6 7 8 9; do echo -n "$f "; named-col-prog -END 'Z=N["Zwise"];S=N["Swise"]; printf "S %d Z %d -> %.2f sigma\n", S,Z, ABS((S-Z)/2)/sqrt(.25*(S+Z))' 'if(H_SP>.'$f'){if(P_ACW>P_CW)N["Swise"]++;else N["Zwise"]++}' combo.tsv; done
.4 S 32016 Z 30619 -> 5.58 sigma -> p-value 1.5e-8
.5 S 25625 Z 24572 -> 4.70 sigma -> p-value 1e-6
.6 S 20952 Z 20093 -> 4.24 sigma -> p-value 1e-5
.7 S 16631 Z 16004 -> 3.47 sigma -> p-value .0002
.8 S 12444 Z 11932 -> 3.28 sigma -> p-value .0004
.9 S 7774 Z 7435 -> 2.75 sigma -> p-value .003

HUMAN SELECT, SPARCFIRE CHIRALITY: demonstrating that the bias is still there even if we use machine chirality, demonstrating human selection effect
for f in 4 5 6 7 8 9; do echo -n "$f "; named-col-prog -END 'Z=N["Zwise"];S=N["Swise"]; printf "S %d Z %d -> %.2f sigma\n", S,Z, ABS((S-Z)/2)/sqrt(.25*(S+Z))' 'if(H_SP>.'$f')N[SFC]++' combo.tsv; done
.4 S 31002 Z 31633 -> 2.52 sigma -> p-value 0.006
.5 S 24780 Z 25417 -> 2.84 sigma -> p-value .002
.6 S 20271 Z 20774 -> 2.48 sigma -> p-value .007
.7 S 16102 Z 16533 -> 2.39 sigma -> p-value .01
.8 S 12037 Z 12339 -> 1.93 sigma -> p-value .03
.9 S 7501 Z 7708 -> 1.68 sigma -> p-value .05

MACHINE SELECT, HUMAN CHIRALITY: human chirality using machine selection significantly reduces the effect but still there
for f in 4 5 6 7 8 9; do echo -n "$f "; named-col-prog -END 'Z=N["Zwise"];S=N["Swise"]; printf "S %d Z %d -> %.2f sigma\n", S,Z, ABS((S-Z)/2)/sqrt(.25*(S+Z))' 'if(F_SP>.'$f'){if(P_ACW>P_CW)N["Swise"]++;else N["Zwise"]++}' combo.tsv; done
.4 S 29979 Z 30184 -> 0.84 sigma -> p-value 0.25
.5 S 19829 Z 19743 -> 0.43 sigma -> p-value 0.125
.6 S 13130 Z 13093 -> 0.23 sigma -> p-value 0.4
.7 S 8510 Z 8371 -> 1.07 sigma -> p-value 0.15
.8 S 5028 Z 4895 -> 1.34 sigma -> p-value 0.10
.9 S 2231 Z 2119 -> 1.70 sigma -> p-value .04

MACHINE SELECT, SPARCFIRE CHIRALITY: uniformly lower values, oddly still showing a 2-3 sigmy anisotropy at the "most confident spiral" end, but completely eliminating it at the largest sample sizes.
for f in 4 5 6 7 8 9; do echo -n "$f "; named-col-prog -END 'Z=N["Zwise"];S=N["Swise"]; printf "S %d Z %d -> %.2f sigma\n", S,Z, ABS((S-Z)/2)/sqrt(.25*(S+Z))' 'if(F_SP>.'$f')N[SFC]++' combo.tsv; done
.4 S 30103 Z 30060 -> 0.18 sigma -> p-value 0.4
.5 S 19800 Z 19772 -> 0.14 sigma -> p-value 0.45
.6 S 13063 Z 13160 -> 0.60 sigma -> p-value 0.3
.7 S 8371 Z 8510 -> 1.07 sigma -> p-value 0.15
.8 S 4895 Z 5028 -> 1.34 sigma -> p-value 0.09
.9 S 2121 Z 2229 -> 1.64 sigma -> p-value 0.05

